Using Mobile Relays to Strongly Connect a Minimum-Power Network between Terminals Complying with No-Transmission Zones

We present strategies for placing a swarm of mobile relays to provide a bi-directional wireless network that connects fixed (immobile) terminals. Neither terminals nor relays are permitted to transmit into disk-shaped no-transmission zones. We assume a planar environment and that each transmission area is a disk centered at the transmitter. We seek a strongly connected network between all terminals with minimal total cost, where the cost is the sum area of the transmission disks. Results for networks with increasing levels of complexity are provided. The solutions for local networks containing low numbers of relays and terminals are applied to larger networks. For more complex networks, algorithms for a minimum-spanning tree (MST) based procedure are implemented to reduce the solution cost. A procedure to characterize and determine the possible homotopies of a system of terminals and obstacles is described, and used to initialize the evolution of the network under the presented algorithms.

==> old/DONOTUSEmain_tase_rev1.txt <==
%  We are happy to say that your paper is among the invited ones. All papers that at the end of the reviewing process will be accepted, will appear in a dedicated Special Issue. 
%By extension we mean not only to include all the proofs, but also extend the content by some 30%, e.g., by extending some new theoretical results or by adding interesting applications/case studies. The extended papers should be submitted by February 15th, 2024. Other relevant dates are reported in the following:

%• February 15th, 2025: paper submission deadline
%• June 15th, 2025: completion of the first-round review
%• October 15th, 2025: completion of the second-round review
%• December 15th, 2025: final submission due
%• March 15th, 2026: tentative publication date

% :-) CASE REVIEWS: https://docs.google.com/document/d/1gIDtc0eLpOHPtxakxGOyxD-slF8jpeCFVRe0rNTBWws/edit?tab=t.0

% :-( Reviews of ACC submission and google doc response: https://docs.google.com/document/d/131qzZ6yeeRr-d8Pn32s8nBFgUIre0ciZtl7RUppVVDU/edit 
%



%  compress using: gs -sDEVICE=pdfwrite -dCompatibilityLevel=1.4 -dNOPAUSE -dQUIET -dBATCH      -sOutputFile=2024_ACC_Multi_Objective_Swarm_Networkc.pdf 2024_ACC_Multi_Objective_Swarm_Network.pdf

%
%  Reviews of ACC submission and google doc response: https://docs.google.com/document/d/131qzZ6yeeRr-d8Pn32s8nBFgUIre0ciZtl7RUppVVDU/edit 
%
% Submit at https://ras.papercept.net/conferences/scripts/login.pl
% CASE deadline is March 15, 2024, https://2024.ieeecase.org/



%  compress using: gs -sDEVICE=pdfwrite -dCompatibilityLevel=1.4 -dNOPAUSE -dQUIET -dBATCH      -sOutputFile=2024_ACC_Multi_Objective_Swarm_Networkc.pdf 2024_ACC_Multi_Objective_Swarm_Network.pdf



%%%%%%%%%%%%%  NOMENCLATURE: all variables we use
%  72 
% Grid graph $G$, with vertices and edges (V,E)
%  Subdivision of edge $s$  ($s+1$ tiles per edge
% $t_g$ number ov moves required to solve one group
%   $m$ copies of resulting configurations. 182, which is the number of robots.
%  $t$   is "time" :D basically it is the number of steps
% $t_0$ is the unknown starting time
%  $v$ is a particular node line 244
%   $f(v) $  how promising a node is
%   $ g(v)$ cost from starting node to x
%   $ \textsc{Heuristic}(v)$ heuristic cost
%   $\varepsilon \ge 1$  scaling to speed up path finding process but sacrificing optimality.  Usually varepsilon means a tiny positive number, so this should be something else....not sure what.
%   A*, M* are two algorithms
%   $v$ node that represents a configuration of robot
%   $v_i$ a particular configuration
%   $S$ edge transitions for a node of the robot's configuration
%  $h$ time horizon for planning
%   $m$ is the number of robots.  299
%  $q$ is the priority queue
%   $t$ is time$ 316
% $c$ is collision set 330
% $P$ is pickup cost by subscript robot, at subscript position to superscript goal positoon
%  $i$ and $j$ are robots
% $(x,y)$ are goal tile position
% $(a,b)$ are starting tile position
% $D$ is dropoff cost by subscript robot, at subscript position to superscript goal position
% $C$ is cost for a set of actions
%  $d_{tr}$ maximum Manhattan distance used
% $R$ set of robot structures $r$
% Movesets $S_5$ and $S_7$, 299
% $t_{plan}$

\documentclass[letterpaper, 10 pt, conference]{ieeeconf}
\IEEEoverridecommandlockouts
\overrideIEEEmargins
\usepackage{times}
\usepackage[utf8]{inputenc}
\usepackage[T1]{fontenc}
\usepackage{import}
\usepackage{bbm}
\usepackage{graphicx}
\usepackage{makecell}
\usepackage[export]{adjustbox}
\usepackage[cmex10]{amsmath}
\usepackage{amssymb}
\let\proof\relax
\let\endproof\relax
\usepackage{amsthm}
\usepackage{cite}
\usepackage[caption=false,font=footnotesize]{subfig}
\usepackage[usenames, dvipsnames]{color}
\usepackage{overpic}
\usepackage[section]{placeins}
\usepackage{graphicx}
\usepackage{complexity}
\usepackage{balance}
\usepackage{siunitx}
\usepackage[colorlinks=true,allcolors=black]{hyperref}
\graphicspath{{./figures/}}
\newcommand{\todo}[1]{\textcolor{red}{\footnotesize \textsf{#1}}}
\newcommand{\reply}[1]{\textcolor{blue}{\footnotesize \textsf{#1}}}
\usepackage{algpseudocode}
\usepackage{algorithm}

\newcommand{\linda}[1]{\textcolor{blue}{L:#1}}
\newcommand{\francesco}[1]{\textcolor{red}{F:#1}}
\newcommand{\new}[1]{\textcolor{red}{#1}}
\newcommand{\fixme}[1]{\textcolor{blue}{#1}}

\newcommand{\CIWZup}[1]{\textcolor{blue}{{#1}}}
\newcommand{\argmin}{\operatornamewithlimits{argmin}}
\newcommand{\argmax}{\operatornamewithlimits{argmax}}
\newcommand{\mikeComment}[1]{\textcolor{blue}{\footnotesize \textsf{#1}}}
\newcommand{\javierComment}[1]{\textcolor{green}{\footnotesize \textsf{#1}}}
\usepackage{bbm}
\usepackage{algorithm}
\usepackage{float}
\newfloat{algorithm}{t}{lop}
\newcommand{\norm}[1]{\left\lVert#1\right\rVert}
\PassOptionsToPackage{noend}{algpseudocode}% comment out if want end's to show
\usepackage{algpseudocode}
%{\raise.17ex\hbox{$\scriptstyle\sim$}}
\usepackage{cleveref}
\newtheorem{theorem}{Theorem}
\newtheorem{corollary}[theorem]{Corollary}
\newtheorem{observation}[theorem]{Observation}

\newcommand{\revision}[1]{{\color{blue}#1}}
\newcommand{\deletable}[1]{{\color{red}\texttt{DELETABLE:} #1}}
\newcommand{\BILLE}{\textsc{Bill-E} }

\crefname{figure}{Fig.}{Figs.}
\crefname{theorem}{Theorem}{Theorems}
\crefname{corollary}{Corollary}{Corollaries}
\crefname{observation}{Observation}{Observations}
\newcommand{\victor}[1]{\textcolor{blue}{#1}}
\usepackage[normalem]{ulem}

% \vspace{-1em}
\usepackage[switch]{lineno}  %IDEAL FOR IEEE TWO COLUMN PAPERS
%\linenumbers

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% begin vertical rule patch for algorithmicx (http://tex.stackexchange.com/questions/144840/vertical-loop-block-lines-in-algorithmicx-with-noend-option)
\makeatletter
% start with some helper code
% This is the vertical rule that is inserted
\newcommand*{\algrule}[1][\algorithmicindent]{\makebox[#1][l]{\hspace*{.5em}\vrule height .75\baselineskip depth .25\baselineskip}}%

\newcount\ALG@printindent@tempcnta
\def\ALG@printindent{%
    \ifnum \theALG@nested>0% is there anything to print
        \ifx\ALG@text\ALG@x@notext% is this an end group without any text?
            % do nothing
            \addvspace{-3pt}% FUDGE for cases where no text is shown, to make the rules line up
        \else
            \unskip
            % draw a rule for each indent level
            \ALG@printindent@tempcnta=1
            \loop
                \algrule[\csname ALG@ind@\the\ALG@printindent@tempcnta\endcsname]%
                \advance \ALG@printindent@tempcnta 1
            \ifnum \ALG@printindent@tempcnta<\numexpr\theALG@nested+1\relax% can't do <=, so add one to RHS and use < instead
            \repeat
        \fi
    \fi
    }%
\usepackage{etoolbox}
% the following line injects our new indent handling code in place of the default spacing
\patchcmd{\ALG@doentity}{\noindent\hskip\ALG@tlm}{\ALG@printindent}{}{\errmessage{failed to patch}}
\makeatother
% end vertical rule patch for algorithmicx
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{document}
\author{Francesco Bernardini$^{1}$, Daniel Biediger$^{1}$, Ileana Pineda$^{1}$, Linda Kleist$^{2}$
and Aaron T. Becker$^{1,2}$}%
\title{\LARGE\bf
  Strongly-Connected Minimal-Cost Radio-Networks Among Fixed Terminals Using Mobile Relays and Avoiding No-Transmission Zones 
\thanks{
This work was supported by the National Science Foundation under  \href{http://nsf.gov/awardsearch/showAward?AWD_ID=1553063}{[IIS-1553063},
\href{https://www.nsf.gov/awardsearch/showAward?AWD_ID=1932572}{1932572},
\href{https://nsf.gov/awardsearch/showAward?AWD_ID=2130793}{2130793]}, the Alexander von Humboldt Foundation, and the Army Research Laboratory under Cooperative Agreement Number W911NF-23-2-0014. The views and conclusions contained in this document are those of the authors and should not be interpreted as representing the official policies, either expressed or implied, of the Army Research Laboratory or the U.S. Government. The U.S. Government is authorized to reproduce and distribute reprints for Government purposes notwithstanding any copyright notation herein.
}% <-this % stops a space
\thanks{
$^{1}$ University of Houston, TX USA {\tt\small\{fbernardini,  debiedig, idpineda, atbecker\}@uh.edu}}
\thanks{
$^{2}$ TU Braunschweig, Germany {\tt\small kleist@ibr.cs.tu-bs.de}}% 
}
% 
\maketitle
\begin{abstract}
%\todo{Fix this up}
We present strategies for realizing a swarm of mobile relays to provide a bi-directional wireless network that connects fixed terminals. 
 Neither terminals or relays are permitted to transmit into disk-shaped no-transmission zones. 
We assume a planar environment and that each transmission area is a disk centered at the transmitter. 
We seek a strongly connected network between all terminals with minimal total cost, where the cost is the sum area of the transmission disks. 
%We assume a planar environment and that all transmission areas are defined as a disk-shaped region centered on the transmitter. The optimal solution's cost has the minimal total broadcast power needed to maintain the network between all terminals and it is calculated as the sum of the areas of the broadcast disks in the network.

Results for networks with increasing levels of complexity are provided. The solutions for local networks containing low numbers of relays and terminals are applied to larger networks. 
For more complex networks, algorithms for a minimum-spanning tree (MST) based procedure are implemented to reduce the solution cost.  


%Results for networks with varying levels of difficulty are put forward:
%1.) the optimal solution for three terminals and one relay, 
%2.) optimization and analytical results for two terminals with $n$ relays with one obstacle, 
%3.) algorithms for a minimum-spanning tree (MST) based procedure handling $n$ relays and $m$ terminals with and without obstacles

% problem definition
%optimal strategies
% simples networks
% two terminals one obstacle  
% 3 terminals one relay
%% The 
% multiple terminals multiple obstacles 
% harder netwroks
%% two terminals many relays many obstacles
%%     bitangent, k optimal yen, 2d links
%% m terminals n relays no obstacles 
% hardest network
%% m terminals n relays no obstacles 

\end{abstract}

%##################################################################
\section{Introduction}\label{sec:Intro}%Image only
%################################################################## 
The problem of providing a connected network, subject to constraints, is closely related to the \emph{minimum range assignment problem for radio networks}. This is a non-deterministic polynomial-time  (NP) complete problem~\cite{clementi2004power} where the 2D positions of $n$ terminals are given, and the goal is to assign a transmission radius (correlating to a transmission power) to each terminal such that the resulting network is strongly connected, while minimizing the sum of the squared radii. When applied to aerial relays, the problem is referred to as ``constructing a Flying Ad-hoc Network (FANET) with minimum transmission power''~\cite{10139317}. 

%This paper has a promising title, but doesn't optimize relay positions: \cite{Guanghua2023optimizeNetwork}.

%\cite{Caillouet2020uavNetworks} discusses recent work (survey editorial).  This is a poorly written MRPI article.

% We switched to '(mobile) relays' and '(fixed) terminals'.  These are all nodes.
% Removed 'drone' --> relay and 'agent' --> node 

Other related efforts include the \emph{relay placement problem} which seeks to place the minimum number of relays to connect a set of stationary terminals. Each terminal is  assumed to have a transmission radius of 1 while each relay has a radius of~$r$.  
%\linda{many new terms here: relay, terminal (vs node/point?), broadcast range (vs transmission power/radius). How are these different. Can we unify?} 
For this problem a 3.11-approximation algorithm is developed along with proof showing that no polynomial-time approximation scheme exists~\cite{efrat2008improved,efrat2015improved}.
%https://link.springer.com/chapter/10.1007/978-3-540-87744-8_30
% The transmission radii correspond to transmission disks for the mobile relays.
 
 
 
 A necessary network condition is that the union of transmission disks must contain all terminals, similar to \emph{minimum-cost coverage of point sets by disks}~\cite{alt2006minimum}, but this is insufficient to generate a \emph{connected} network.

A network is implied by minimum spanning tree (MST) and Euclidean Steiner tree problems.
%A Steiner tree is an undirected tree graph that contains all terminal nodes (but may include additional vertices) and minimizes the total weight of its edges.
The Steiner tree is an undirected graph that connects a set of terminal nodes and minimizes the total weight of its edges. It does this by introducing additional internal nodes called \emph{Steiner points}, if this helps reduce the total weight of the edges.  In general, these Steiner points have three incident edges, arranged at \SI{120}{\degree} angles. The cost metric for the Steiner tree and the MST is the Euclidean distance of the length of all links in the network. The Steiner tree problem typically generates a network with the minimum length, but for our broadcast model, we use a cost function that increases with the square of the link length. Up to a constant factor, the square link metric is also considered in the \emph{Minimum Area Spanning Tree (MAST)} problem~\cite{GUIMARAES2021101771}, where the area of a tree is given by $\pi/4$
the sum of the squared edge lengths.
%placing a disk on each edge and summing the area of all disks
%the total area of the smallest enclosing edge-disks. %agreed! %\francesco{This amounts to assign an area to each edge and to a constant factor of $\frac\pi4$ this approach is equivalent to the %\linda{clarify the def of MAST
%Given a set P of n points in the plane, find a spanning tree of T of minimum “area”, where the area of a spanning tree T is the area of the union of the n−1 disks whose diameters are the edges in T
%} The squared link length metric is used by 
%\emph{Minimum Area Spanning Tree (MAST)} problem~\cite{GUIMARAES2021101771}, 
However, a MAST does not guarantee a strongly connected network and further development is required to obtain the actual range assignment. In Sec.~\ref{sec:problem} we mathematically formulate the problem and describe its computational complexity. In Sec.~\ref{sec:optimalstrat} we provide optimal strategies for two simple scenarios.
These solutions inspire the strategies developed in later sections. Section~\ref{Sec:AlgsForMultTerminalsAndObstacles} defines two heuristic algorithms and applies them to the general problem without and with obstacles, and presents simulation results. Finally, Sec.~\ref{sec:concl} summarizes the paper and outlines possible paths forward for this research.



% \begin{figure}
% \centering
% \includegraphics[width=1.0\columnwidth]{figures/CirclePacking.pdf}
% \caption{This shows a related problem, but not our problem.  FOr 
% \label{fig:CirclePacking}}
% \end{figure}  

\begin{figure}[tb]
\centering
\includegraphics[width=0.8\columnwidth]{figures/FirstPage.pdf}
\vspace{-0.3cm}
\caption{A network that strongly connects $m=4$ fixed terminals (in green) by placing $n=40$ mobile relays (in blue) to establish a strongly connected mesh network that avoids broadcasting into $\phi=5$ no-transmission disks (in red). The solution shown minimizes the sum of the terminal and relay broadcast areas (the green and blue disks).
\label{fig:CirclePacking}}
\vspace{-0.6cm}
\end{figure}  

%Given a graph $G = (V, E)$ and a set $T \subset V$ of terminals, a Steiner tree is a tree spanning $T$ with the minimum cost. 
%\linda{delete the above sentence?}
%We do not all the leaves to be terminals. Let 1 be a cost function defined on the edge set $E$. The Steiner tree problem is the problem of finding a tree of minimum


% \subsection{Related works}

% \todo{Talk about the problem space including the Steiner trees and the radio relay problem. Connected network components.}


%#################################################################
\section{Problem Definition\label{sec:problem}}
%#################################################################



% https://scholar.google.com/scholar?hl=de&as_sdt=0%2C5&q=%22radio+networks%22+power+assignment+problem+kirousis&btnG=#d=gs_qabs&t=1686311454508&u=%23p%3DwcCX3wXxOLAJ


%\linda{I think, we should be more precise here.  Do we restrict to $\mathbb R^2$ or $\mathbb R^d$? 
%Possibly something along the following lines:} 
A directed graph is \emph{strongly connected} if every node is reachable from every other node in the graph. In this paper, we assume a node %\linda{point?} 
at position $A$ with transmission radius $r_A$ can communicate with a node at position $B$ if the Euclidean distance between $A$ and $B$ is not greater than $r_A$. 
A problem instance has a  
set $T$ of $m$ fixed terminals in $\mathbb R^{2\times m}$, a 
set of $\phi$ obstacles specified by disks with radii $R$ in $\mathbb R^{\phi}$ and centers $O$ in $\mathbb R^{2\times \phi}$ and a set $D$ of $n$ mobile relays in $\mathbb R^{2\times n}$. 
We then search for a placement of the relays $D$  and an assignment of transmission radii in $\mathbb R^{m+n}$ under the constraints that the directed communication graph is strongly connected and none of transmission disks overlap the obstacles.
 Each transmission radius defines a transmission disk centered at a terminal or relay.
See Fig.~\ref{fig:CirclePacking} for a sample solution.

%\emph{Constraints:} the transmission disk for all relays must not overlap any obstacle region. For bi-directional communication between two nodes each node must be contained in the transmission disk of the other node. We assume there are feasible solutions, for example no terminals are in obstacle regions.

%Let $T$, $D$, and $O$ be the coordinates of the terminals, the relays, and the obstacles, and $R$ the radii of the obstacles. 
The cost $C(T,O,R,D)$ for a network is 
% \begin{align}
%     C&(T,O,R,D) = \nonumber \\ 
%     &\begin{cases}
%     \infty, & |O_i - T_j | < r_{O,i} \forall i\in[1,o],j\in[0,m] \textbf{ or } 
%     |O_i - D_j | < r_{o,i} \forall i\in[1,o],j\in[0,n] \\
%     \sum_{j=1}^{m} r_{T,j}^2 +\sum_{j=1}^{n} r_{D,j}^2, 
%     & \textrm{otherwise }
%     \end{cases}
% \end{align}
\begin{align}
        C(T,O,R,D) &= \sum_{j=1}^{m} r_{T,j}^2 +\sum_{j=1}^{n} r_{D,j}^2, \label{eqn:TransmissionCostForNetwork}\\
    \textrm{if ~~~~~~} \qquad |O_i - T_j | &\ge R_i +r_{T,j} \quad \forall i\in[1,\phi],j\in[0,m] \nonumber \\
    \textbf{ and }~ 
    |O_i - D_j | &\ge R_i +r_{D,j} \quad \forall i\in[1,\phi],j\in[0,n] \nonumber \\
    \textrm{else ~~~}  C(T,O,R,D) &= \infty.\nonumber
\end{align}
% \begin{align}
%     C(T,O,R,D) &= \sum_{j=1}^{m} r_{T,j}^2 +\sum_{j=1}^{n} r_{D,j}^2, \label{eqn:TransmissionCostForNetwork}
%     \\
%     \textrm{if } \qquad &|O_i - T_j | \ge R_i \quad \forall i\in[1,k],j\in[0,m] \nonumber \\
%     &\textbf{ and }\nonumber \\
%     &|O_i - D_j | \ge R_i \quad \forall i\in[1,k],j\in[0,n] \\
%     \textrm{otherwise } \qquad & \infty.\label{eq:fundamental}
% \end{align}
where $r_{T,j}$ is the transmission radius of terminal $j$, and $r_{D,j}$ is the transmission radius of relay $j$.

%Given a strongly connected network topology among the terminals and relays with a finite cost, we wish to optimize the network.
We seek to minimize Eq.~\eqref{eqn:TransmissionCostForNetwork}. 
We start by describing solutions to problems with small numbers of terminals, where it is possible to generate optimal solutions.
For more complicated instances we start by computing the MST of the network with squared Euclidean distances as weights
%with square link length weights
 to determine the graph topology.
To optimize the position of relay $i$ locally, we determine the network neighbors and then move $D_i$ to minimize the required transmission power. %The solutions are subject to local minima, so the global optimizer is sensitive to initial conditions.

%#################################################################
\subsection{Problem Difficulty and Approximation}
%#################################################################

The range assignment problem of setting transmission powers with fixed transmitters and no obstacles to provide strong connectivity in $\mathbb R^2$
%, as presented in \cite{fuchs2008hardness},
is NP-hard
%, already for well-spread instances.
\cite[Thm 10]{fuchs2008hardness},
and approximating the range assignments in
$\mathbb R^3$ better than $1 + 1/
50$ is NP-hard \cite[Thm 13]{fuchs2008hardness}.

%\linda{This paragraph is confusing}
In contrast there exists a 2-approximation~\cite{kirousis2000power} which also holds in 3D.  First, compute an MST $\mathcal{T}$ where the weight of each edge is given by the squared Euclidean distances. %\francesco{Ok I checked the Matlab code and I think this is what we do: first we compute a 1-dimensional tree computing a MST on a graph whose weights are the SQUARED distances (which is a long sentence to say that we compute a MAST). Then, on that graph we discard the 2-dimensional component and apply new disks but on the nodes, this time. In other words, we use the squared distance to force the topology of the network to be that of a MAST, and then we apply new disks to ensure connectivity. Or again, we use the MAST as a first step but the outcome is not a MAST. However, ref. [9] uses a MST as they use the distance not squared.
%If we agree on this we can finally have this paragraph sorted out xD}
 The cost of $\mathcal{T}$ is a lower bound of the optimal solution for the range assignment problem. 
 %here comes a nice argument: for each range assignment, we can consider an mst of the communication graph. Then the range assignment wrt to this mst costs at least as much as the mst: Let's suppose each node points to its most costly edge. By redirecting some assignments, the cost only shrinks and we can ensure that each edge is pointed to at least once.
Second, each terminal is assigned a transmission range equal to the Euclidean length of the longest incident edge of $\mathcal{T}$. This range assignment ensures strong connectivity of the communication graph between the terminals. As every edge of $\mathcal{T}$ is changed at most once for each incident terminal, a 2-approximation is realized.

Moreover, the analysis is tight, as instances of the type shown in Fig.~\ref{fig:areaMSTapprox} illustrate; the MST solution %\linda{MAST?}
 results in a range assignment where each terminal has radius $1$ and, therefore, a total cost of $n$.  The optimal solution has cost $(n/2+1)+(n/2-1)\varepsilon^2$. For $n\to \infty$ and $\varepsilon\to 0$, the ratio $\to$ 2.

\begin{figure}[htb]
\centering
\includegraphics[width=1.0\columnwidth]{areaMST2.pdf}
%\includegraphics[width=1.0\columnwidth,page=2]{areaMST.pdf}
\vspace{-6mm}
\caption{
A 2-approximation using a MST for the range assignment problem. The optimal assignment requires lower transmission power for the offset nodes.
\label{fig:areaMSTapprox}}
\vspace{-0.6cm}
\end{figure}  


%#################################################################
\subsection{Optimal Strategies and Heuristics}
%#################################################################
By restricting the number of terminals, relays and obstacles we construct problem classes with optimal solutions. We describe two optimal placement cases in the following section.  Adding additional terminals and placing obstacles render the problem harder to compute; Section \ref{Sec:AlgsForMultTerminalsAndObstacles} describes heuristic solvers for this problem.

\section{Optimal Strategies\label{sec:optimalstrat}}

% The triangle case is covered in "Optimal solution: three terminals,  one relay" -- but it doesn't cover the colinear case.  Can you add it?  ( Is this trivially the L-shaped case?
% \subsection[Three fixed-terminals, One Relay ]{}
% Three termminals-colinear case
% Three terminals Equilateral case
% Three terminals Isosceles case
% Three terminals Scalene case

\subsection[Two terminals separated by unit radius obstacle]{Two terminals separated by unit radius obstacle}

We begin with two terminals, $t_1$ at $[-d,0]$ and $t_2$ at $[d,0]$, separated by a unit radius obstacle disk centered at $[0,0]$. Given $n$ mobile relays, what is the lowest cost network according to \eqref{eqn:TransmissionCostForNetwork}? Several sample solutions, solved numerically, are shown in Fig.~\ref{fig:varyDvalue2TermPlots}.



\begin{figure}[bht]
\centering
\begin{overpic}[width=1.0\columnwidth]{varyDvalue2TermPlotsBig.pdf}
\put(0,94){\textcolor{black}{a)}}
\put(0,61){\textcolor{black}{c)}}
\put(0,29){\textcolor{black}{e)}}
\put(44,94){\textcolor{black}{b)}}
\put(44,61){\textcolor{black}{d)}}
\put(44,29){\textcolor{black}{f)}}
 \end{overpic}
 \vspace{-0.6cm}
% Plot is generated by 2023Freedom/NetworkingPositionOptimization/RepresentativeOptimizationProblems/plotGatherDataCircleDroneFminconOpt.m
\caption{Building the lowest cost network between two terminals at $[\pm d,0]$ (in green) separated by a unit radius obstacle (in red) using $n$ relays (in blue). Each of these subplots is shown by a marker in Fig.~\ref{fig:varyDvalue2Term}.
%\linda{this is very tiny.. maybe 2+2+2? or increase font at axes. Also: maybe the x-axes could always be -4/5 to +4/5 so that the unit disk has the same size?}
}
\label{fig:varyDvalue2TermPlots}
\vspace{-0.4cm}
\end{figure}  

The numerical solver adjusts the positions of the $n$ relays and the transmission radii of the relays and the terminals.
The transmission radii are constrained to be positive and the distance from any transmitter to the obstacle must be no less than $1$ $+$ the transmission radius. 
Clearly, an optimal network  connecting two terminals forms a single chain. 
%Hence, we may assume relays induce the following paths $t_1,d_1,\dots,d_n,t_2$.

%Additionally, terminal 1 and relay 1 must be within each other's transmission range, the same for relays $i$ and $i+1$, and also for terminal 2 and relay $n$.
For a given $n$ there is a $d$ that minimizes Eq.~\eqref{eqn:TransmissionCostForNetwork}. This occurs if all the transmission radii are equal sized and the relays evenly distributed on a semicircle of radius 
\begin{align}
    d_\textrm{min}(n) =  \frac{1}{1-2 \sin\left( \frac{\pi}{2+2n}\right)}\, \label{eq:OPTIMALdFORn}.
\end{align}
%\linda{change to radii consistently?}


%Francesco: I changed the boldface letters to "a)" as the rest of the paper
\begin{figure}[tb]
\centering
\begin{overpic}
    [width=1.0\columnwidth]{varyDvalue2Term.pdf}
    \put(72.5,54.5){\textcolor{black}{a)}}
    \put(39.8,25){\textcolor{black}{b)}}
    \put(30.2,22){\textcolor{black}{c)}}
    \put(50.5,21.8){\textcolor{black}{d)}}
    \put(14.5,18){\textcolor{black}{e)}}
    \put(54,11){\textcolor{black}{f)}}
    \end{overpic}
% Plot is generated by 2023Freedom/NetworkingPositionOptimization/RepresentativeOptimizationProblems/plotGatherDataCircleDroneFminconOpt.m
\vspace{-0.7cm}
\caption{Building the lowest cost network between two terminals  at $[\pm d,0]$ separated by a unit radius obstacle, using $n$ relays as shown in Fig.~\ref{fig:threeTerminalsOneDrone}. Increasing the number of relays $n$ always decreases the cost and decreases the minimum $d$ that can be covered.
\label{fig:varyDvalue2Term}}
\end{figure}  

The relays have angular spacing $\frac{\pi}{n+1}$. 
As shown in Fig.~\ref{fig:varyDvalue2Term} the plots of cost as a function of $d$ have a minimum at the optimal solution of Eq.~\eqref{eq:OPTIMALdFORn} (gray line). For smaller $d$ values the terminal transmission ranges must be less than the optimal value and the relays' ranges should be correspondingly larger.  For larger $d$ values all the transmission ranges are identical and the path of the relays forms two straight lines that bend in a circular arc about the obstacle. Three or more relays are required for a solution to exist (see Fig.~\ref{fig:NeedMoreThan2Drones}).

\begin{figure}[b]
\centering
% \includegraphics[width=1.0\columnwidth]{figures/NeedMoreThan2Drones.pdf}\llap{\makebox[0.35\columnwidth][l]{\raisebox{-.4cm}{\includegraphics[height=2cm]{figures/2DronesNeededSchem.pdf}}}}
%
\begin{overpic}[width=1.0\columnwidth]{figures/NeedMoreThan2Drones.pdf}
\put (65,-5){\includegraphics[height=2cm]{figures/2DronesNeededSchem.pdf}}
\put(0,37){\textcolor{black}{a)}}
\put(96,12){\textcolor{black}{b)}}
\end{overpic}
%\includegraphics[width=0.4\columnwidth]{figures/2DronesNeededSchem.pdf}
% Plot is generated by 2023Freedom/NetworkingPositionOptimization/RepresentativeOptimizationProblems/optimizeDronePositions.nb
\caption{We require at least three relays to build networks around a unit-radius obstacle with terminals $d$ units on either side of the obstacle as shown in Fig.~\ref{fig:varyDvalue2TermPlots}. With two relays placed symmetrically at $[d,0] + (d-1) [-\cos{\theta},\sin{\theta}]$ and  $[-d,0] + (d-1) [\cos{\theta},\sin{\theta}]$ the transmission disk must not overlap the obstacle disk (b).  (a) plots $\theta$ values such that the relays communicate in light orange and $\theta$ values such that the relays communicate with their nearest terminal in light blue. These regions have no union and converge as $d\rightarrow \infty$ to $\theta = \pi/3$ (gray dashed line).
\label{fig:NeedMoreThan2Drones}}
\end{figure}  

% \subsection[Two terminals at 2d separated by two unit radius obstacles]{Two terminals at $[\pm d,0]$ separated by unit radius obstacles at $[0,\pm s]$ }

% \todo{I think this might be a fun numerical simulation to set up. (ATB) }

These optimization problems are relatively simple since we know the communication graph topology \emph{a priori}. When we do not know the communication graph topology before the optimization then the solution must include it as part of the optimization. Even without obstacles the problem of assigning the minimum area ranges to each terminal is NP-complete~\cite{clementi2004power}. For the simple case of three terminals and one relay we can find the optimal solution to the problem.
\vspace{-1mm}
\subsection{Optimal solution: three terminals,  one relay\label{sec:1ter1rel}}
Given a triangle with vertices $A$, $B$ \& $C$, the relay location $D$ that minimizes the cost for a strongly connected network has multiple candidate solutions as shown in Figs.~\ref{fig:OptimizeDronePlacement3TermCB} and \ref{fig:threeTerminalsOneDrone}.

\begin{figure}[b]
\centering
\begin{overpic}[width=0.45\columnwidth]{figures/OptimizeDronePlacement3TermCB.pdf}\put(0,86){\textcolor{black}{a)}}\end{overpic}
\begin{overpic}[width=0.53\columnwidth]{figures/OptimizeDronePlacement3TermCostCB}\put(0,86){\textcolor{black}{b)}}\end{overpic}
\vspace{-0.2cm}
% Plot is generated by 2023Freedom/NetworkingPositionOptimization/RepresentativeOptimizationProblems/calculationsForThreeTerminalsOneDrone.nb
\caption{Given three terminals at $A$, $B$ \& $C$ there are three candidate solutions for the optimal relay placement to minimize the cost of the network. The solution depends on the shape of the triangle.  
In the above plots $A=[0,0]$, $B=[0,1]$ and $C=[x,y]$.
\label{fig:OptimizeDronePlacement3TermCB}}
\end{figure}  
\begin{figure*}[bht]
\centering
\includegraphics[height=0.22\textwidth,trim={0.8cm 1.2cm 1.1cm  1.6cm},clip]{threeTerminalsOneDroneSecondShortestSide.pdf}
\includegraphics[height=0.22\textwidth,trim={1.5cm 1.2cm 1.1cm  1.6cm},clip]{threeTerminalsOneDronePerpBisector.pdf}
\includegraphics[height=0.22\textwidth,trim={1.5cm 1.2cm 1.2cm 1.6cm},clip]{threeTerminalsOneDroneCircumcenter.pdf}
% Plot is generated by 2023Freedom/NetworkingPositionOptimization/RepresentativeOptimizationProblems/generatePlotsthreeTerminalsOneDroneFmincon
\vspace{-2mm}
\caption{With three terminals and one relay there are three types of solutions for the relay position: a) on the midpoint of the second shortest side, b) on the perpendicular bisector of the longest side 1/4 the height of the triangle or c) at the circumcenter of the triangle. 
\label{fig:threeTerminalsOneDrone}}
\vspace{-0.7cm}
\end{figure*}  
%Given a triangle with vertices $A$, $B$, $C$, what is the location $D$ for a relay that minimizes the cost for a strongly connected network?
%In general, it is not optimal to place $D$ at the Steiner point, the mean of the terminals, or the circumcenter, as shown in Fig.~\ref{fig:threeTerminalsOneDrone}. 
% However, we show that an optimal solution is among three candidate solutions.
%The optimal solutions  either create an L-shaped network or a star-shaped network. The placement of the vertices determines which candidate solutions is optimal. 
%With three terminals and one relay, there are two candidate solutions for placing the relay. 
%In general the relay is not placed at the Steiner point, the mean of the terminals, nor the circumcenter, as shown in Fig.~\ref{fig:threeTerminalsOneDrone}

\begin{theorem}
For three terminals at points $A,B,C$ forming the triangle $\triangle(ABC)$ a relay is  placed optimally on one of the following three locations:
\begin{enumerate}
\item the midpoint of the second largest edge of $\triangle(ABC)$,
\item 25\% of the perpendicular bisector of the longest edge of $\triangle(ABC)$,
\item the circumcenter of $\triangle(ABC)$.
\end{enumerate}
\end{theorem}
\begin{proof}
Without loss of generality, we assume that  $A = [0,0]$, $B = [1,0]$ \& $C = [p,q]$; otherwise we rotate and scale. Let $D=[x,y]$ denote the location of the relay. %$p\leq 1/2$ and that $\overline{AB}$ is the longest side; otherwise we rotate, scale, mirror or rename the vertices. 
In an optimal network the relay is transmitting to two or all three terminals; otherwise it has no added value.

If $D$ has two neighbors then it is beneficial to transmit via the shortest side (wlog $AC$) and place $D$ on the second shortest side (wlog $AB$). The resulting costs are
\begin{align}
   \mathcal C_2 =& \phantom{+~\,} \underbrace{|AC|^2}_{{r_C}^2} +\underbrace{\max( \{ |AD|^2, |AC|^2\})}_{{r_A}^2} \label{eq:LineCost} \\
   & + \underbrace{|BD|^2}_{{r_B}^2} + \underbrace{\max( \{ |AD|^2 , |BD|^2\})}_{{r_D}^2}.\nonumber
\end{align}
%It is easy to check by a small case distinction that $\text{cost}_2$ is minimized when $D$ is placed on the midpoint of $AB$. %\linda{argument in comments}
If $|AD|\geq |AC|$ then $|AD|^2+|BD|^2$ as well as $\max( \{ |AD|^2, |BD|^2\}) $ is minimized for $|AD|=|BD|$. 
Otherwise we have $|AD|< |AC|$. If $|BD|>|AD|$ then decreasing $|BD|$ and increasing $|AD|$ improves; here we either end in the situation that $|AD|=|BD|$ (claim) or $|AD|= |AC|$ (case 1). Hence we have $|BD|<|AD|<|AC|$. In this case, $|BD|^2+\max( \{ |AD|^2, |BD|^2\})=x^2+(1-x)^2$ is minimized for $x=1/2$ (i.e., $|AD|=|BD|$). 


Now we consider the case of $D$ having three neighbors. The optimal solution $D$ lies within $\triangle(ABC)$. The resulting costs are 
\begin{align}
   \mathcal C_3 =&  \underbrace{|AD|^2}_{{r_A}^2} + \underbrace{|BD|^2}_{{r_B}^2}+ \underbrace{|CD|^2}_{{r_C}^2} \label{eq:Cost3Star} \\
   &+ \underbrace{\max( \{ |AD|^2 , |BD|^2, |CD|^2\})}_{{r_D}^2}. \nonumber
\end{align}
 We argue that the maximum is attained by two distances; otherwise we may optimize.  Suppose the maximum is attained only for $|AD|$; this  implies that $x> 1/2$ by $|AD|>|BD|$. 
 We consider the derivative with respect to $x$, namely $4x+2(x-1)+2(x-p)=8x-2(1+p)$. If it does not vanish then we may slightly change $x$ and hence improve the cost. If it vanishes then $x=(1+p)/4>1/2$ implying that $p>1$ and $y\leq q/4$ (as $D$ lies in $ABC$). This yields a contradiction to the fact that $|AD|>|CD|$:
 \begin{align*}
 16 |AD|^2&=16(x^2+y^2)\leq (1+p)^2+q^4\\
 &\leq (1+p)^2+q^4+8p(p-1)
 \leq(1-3p)^2+(3q)^2\\
 &<16(x-p)^2+16(y-q)^2=16 |CD|^2.
 \end{align*}
 Thus, we conclude that the maximum in Eq.~\eqref{eq:Cost3Star} is attained by at least two distances.
If it is attained by exactly two distances then we may assume without loss of generality, that $|AD|=|BD|$ (i.e., $D$ is placed on the perpendicular bisector). Then the cost function simplifies to 
$$3|AD|+|CD|=3(x^2+y^2)+(x-p)^2+(y-q)^2 \, ,$$
and its derivative with respect to $y$ reads as $6y+2(y-q)$ which vanishes exactly if $y=q/4$.
If the maximum is attained for all three distances then $|AD|=|BD|=|CD|$ and $D$ is the circumcenter of the triangle.
\end{proof}
% 




% The cost for the star-shaped network is found numerically, but is bounded above by placing the relay at the middle of the longest side.
% \begin{align}
% \text{cost}_\text{longestSide} = \begin{cases}
% 2*\ell_\text{off}^2 + 2*\frac{\ell_\text{long}}{2}^2 & \ell_\text{off}>2*\frac{\ell_\text{long}}{2}\\
% \ell_\text{off}^2 + 3*\frac{\ell_\text{long}}{2}^2  & \text{else}
% \end{cases}
% \end{align}
% where $\ell_\text{long}$ is the length of the longest side and $\ell_\text{off}$ is the distance from the midpoint of the longest side to the remaining terminal.



%#################################################################
\section{Algorithms for multiple terminals and multiple obstacles}\label{Sec:AlgsForMultTerminalsAndObstacles}
%#################################################################
Solutions to the problem of placing movable relays to enable communications between fixed terminals are explored. We begin by adding obstacles between two terminals and finding a solution strategy. The problem's complexity is increased by adding additional terminals and obstacles.
% //// Rewrite for previous line ///
%   To expand the flying ad hoc network to include movable relays, and multiple obstacles, the system is first localized to only two terminals. The solutions found to this system are applied to incleasingly complex networks with varying quantities of terminals, relays, and obstacles. 

% Note: we go from A to C in the italized labeling
% A. 2 terminals n relay x obstacles 1. bi-tangent 2. k optimal path 3. 2d links 
%C. m terminals n relays, no obstacles 
% D. m terminals, n relays, x obstacles 
%#################################################################
\subsection[Solving for two terminals, n relays with obstacles]{Solving for two terminals, $n$ relays with obstacles\label{sec:2term}}
%#################################################################
Given two points $A$ and $B$ on a plane the shortest path that connects them is a straight segment. 
If the plane contains obstacles then a shortest path that avoids the obstacles may have a different shape.
% If the plane contains obstacles, a generalization of the concept of distance is required: \linda{what is important about the following definition? it seems to not add much but maybe I overlook something? Probably saying something like a shortest path avoiding the obstacles may be of very different shape.}
% \begin{align}
% &d(\vec x,\vec y) = \begin{cases}
%     \norm{\vec x,\vec y}\,\,(\vec y-\vec x \text{ does not intersect obstacle})\\
%     \tilde d(\vec x,\vec y)\,\,(\vec y-\vec x \text{ intersects obstacle})
% \end{cases}   \nonumber\\
%     &\forall\vec x,\vec y\in\mathbb R^2/\{\textbf{obstacles}\}\;,\label{eq:piecewise}
% \end{align}where the function $\tilde d$ depends on the specific formulation of the obstacle. 
% In presence of obstacles, the notion of shortest path depends on the position and shape of the obstacles, and on the dimensionality of the network.
% \todo{not sure how next sentence relates:}
%  Indeed, the links may be simple segments or curves, as a laser beam connecting two points of an optical grid, or might have a planar extension, as a circular wave front caused by a drop of water in a pond, which connects the center of the front to each radial point. In the following paragraph we present a well-known method to determine shortest paths when the obstacles have circular shape.


\subsubsection{Bitangents method\label{sec:bitangents}}
For simplicity we assume the obstacles are $\phi$ circles with centers  $\vec O_i$ and radii $r_{O,i}$, $i \in \{1,...,\phi\}$, whose area is excluded from the set of possible coordinates for the points of a path. In this case, the shortest path between two points is given by an alternating sequence of straight-line
segments and arcs along the circumference of  obstacles~\cite{chang2005shortest}. We begin by finding the  \emph{bitangents} for each pair of circles, and the tangents from the terminals $A$ and $B$ to each individual circle. If two circles do not overlap four bitangents exist. These bitangent lines are tangent to both circles.
If two circles partially overlap then only bitangents that touch the circles externally exist. 
However  if one circle is contained inside the other then no bitangents of any kind exist. 

Among all the bitangents and tangents determined through this procedure we keep only those whose line of sight (LoS) is not obstructed by (i.e. do not cross) other obstacles. 
Next, we add the circular arcs that connect bitangent points on each circle. A pair of points on a circle is always connected by two arcs, which will be different for non antipodal points. If we add to the set of segments the set of all the shortest arcs connecting pairs of points on the circles then we can cast the present system as a graph $(V,E,w)$:
\begin{itemize}
    \item The terminals, the tangent and the bitangent points are the nodes $V$ of the graph;
    \item The tangents, the bitangent segments and the arcs of circle are the edges $E$;
    \item The lengths of each arc or segment are the weights $w$.
\end{itemize} Once the graph is constructed then select a graph search algorithm to determine the shortest path between $A$ and $B$. Repeating this procedure for every pair of $A$ and $B$ in the accessible domain defines the generalized distance. Figure \ref{fig:yen}a shows, in green, the shortest path among $A$ and $B$ determined by the bitangent method.

\subsubsection[k-optimal paths and Yen's algorithm]{$k$-optimal paths and Yen's algorithm\label{sec:yen}}
% When  constraints other than the length of the path are used, the shortest path might no longer be the optimal solution. %a tautology?
Introducing obstacles into a simply connected region of the plane generates a connected region where nontrivial \emph{homotopy} classes might exist. Pairs of paths having endpoints in common are said to be ``homotopic''. If there exists a \emph{continuous transformation} that could bring one to the other or vice versa. Intuitively, if the two paths enclose an obstacle, no such continuous function can be defined and the two paths are not homotopic.

% for example, a closed path $\gamma$ drawn around an obstacle cannot be continuously shrunk to a point, so $\gamma$ is said to be not \emph{homotopic} to a point. 
%Homotopic:  if one shape can be continuously deformed into the other
% This notion can be extended to open paths in the following way: given any two non-coincident points $A$ and $B$ on a closed path, consider the two open curves $\gamma_1$ and $\gamma_2$ that have the two points as endpoints and are oriented from $A$ to $B$. Therefore, if ($-\gamma_i$) is the same curve but oriented from $B$ to $A$, we have $(\pm\gamma_1)\cup(\mp\gamma_2) = \gamma$, where the sign depends on the orientation of $\gamma$. If $\gamma$ encloses an obstacle and therefore is not homotopic to a point, equivalently $\gamma_1$ and $\gamma_2$ cannot be continuously deformed one to the other, and are said to be not homotopic. 

In our example of Fig.~\ref{fig:yen}, the green paths in  Fig.~\ref{fig:yen}(a\&b) are homotopic as they do not enclose any obstacle. Conversely, the green paths in  Fig.~\ref{fig:yen}(b\&c) are not homotopic to each other or to those in  Fig.~\ref{fig:yen}(a\&b). 
%(SAVE FOR THESIS) Although homotopy and path length are not equivalent, homotopy is generally tied to a notion of \emph{distance} between two paths: due to the obstacle enclosed between two non-homotopic curves, some of their points will be as far apart as the linear dimensions of the obstacle.

Given $N$ obstacles and assuming paths cannot loop around obstacles, there are at most $2^N$ classes as each path can have an obstacle to the left or to the right. Paths of different homotopy are found by considering the \emph{$k-$optimal} paths between $A$ and $B$ (i.e. a set of paths ordered by their length). Using Yen's algorithm~\cite{yen1970algorithm} applied to the edges of the graph defined in Sec.~\ref{sec:bitangents} such a set can be built. If $k$ is sufficiently large then all the possible homotopy classes will be visited. 
% , therefore the homotopy class can be defined as a binary vector in a $N$-dimensional space:
% \begin{itemize}
%     \item Paths in Fig.~\ref{fig:yen}a and b circle three obstacles counterclockwise and two clockwise, and therefore belong to the class $\vec h_1=[-1,-1,-1,1,1]$;
%     \item The path in Fig.~\ref{fig:yen}c circles all obstacles counterclockwise, and therefore  belongs to the class $\vec h_2=[-1,-1,-1,-1,-1]$;
%     \item The path in Fig.~\ref{fig:yen}d circles all obstacles clockwise, and therefore belongs to the class $\vec h_3=[1,1,1,1,1]$.
%     \end{itemize}

\begin{figure}[tb]
\centering
\begin{overpic}[width=.23\textwidth]{figures/NewYen/NewYen1.pdf}\put(20,65){\textcolor{black}{a)}}\end{overpic}
\begin{overpic}[width=.23\textwidth]{figures/NewYen/NewYen2.pdf}\put(20,65){\textcolor{black}{b)}}\end{overpic}\\
\vspace{1mm}
\begin{overpic}[width=.23\textwidth]{figures/NewYen/NewYen3.pdf}\put(20,65){\textcolor{black}{c)}}\end{overpic}\begin{overpic}[width=.23\textwidth]{figures/NewYen/NewYen4.pdf}\put(20,65){\textcolor{black}{d)}}\end{overpic}
% pics created using code found at DroneSwarmEasterIsland\17_BitangentsSteiner\YenPaths.m
\caption{Construction of Yen's $k$-optimal paths (green) for a certain configuration of terminals ($A$ and $B$) and obstacles (red) with the bitangents method. 
%The $k$-optimal paths are determined by scanning the graph through Yen's algorithm. 
The $1^{\textrm{st}}$ Yen's path (a) corresponds to the absolute shortest path, particularly the shortest in its homotopy class.  (b) is in the same homotopy class of  (a) but it is not the shortest of its class. (c\&d) belong to different homotopy classes and are also not the shortest paths, rather they are the shortest paths within their respective classes.
\label{fig:yen}
}\vspace{-3mm}
\end{figure} 
\subsubsection{2-dimensional links\label{sec:fmincon}}
The paths found in Sec.~\ref{sec:yen} are 1-dimensional. Given two nodes they are linked by either segments or arcs. Now consider nodes that have circular shape and have a variable transmission radius $r_{D,i}$. Such a radius defines the \emph{coverage} region of the relay. Given $n$ relays, the problem is their optimal placement to minimize the transmission cost between two points $A$ and $B$ . 

% From a practical perspective, \textcolor{red}{this amounts to assume that the transverse dimensions of what passes through these links are negligible with respect to the longitudinal ones.}\textcolor{blue}{I'm referring to how signals are moving across the trajectories: if it's a laser you can consider just the line of sight from a point to the other, whereas if you have a circular or a dipolar antenna which transmits in lobes, you have to consider the 2d or 3d extension of this channel and compare it to your environment, for example the small space between two obstacles.} %Aaron asks, "what does this mean?"
% In some cases this might not be applicable: if we consider a spherical  and we project its field on a plane, this will be described by a circular field of intensity decreasing with the distance from its center, and we can assume that the signal will be detectable up to some


The system is defined by the Eq.~\eqref{eqn:TransmissionCostForNetwork} with $m=2$.
% We consider  $i$ to be able to receive from  $i-1$ if its center is contained within $(i-1)$'s coverage region:
% \begin{equation}
%      f_{i}^{\rightarrow}=\norm{\vec C_{i}^{(a)}(t)-\vec C_{i-1}^{(a)}(t)}-R_{i-1}^{(a)}(t)\leq0\;,
% \end{equation}If the communication is bidirectional this holds also in the opposite direction:
% \begin{equation}
%      f_{i}^{\leftarrow}=\norm{\vec C_{i}^{(a)}(t)-\vec C_{i-1}^{(a)}(t)}-R_{i}^{(a)}(t)\leq0\;,
% \end{equation}and it can be summarized as
% \begin{equation}
%      f_{i}^{\leftrightarrow}=\norm{\vec C_{i}^{(a)}(t)-\vec C_{i-1}^{(a)}(t)}-\min\{R_{i}^{(a)}(t),R_{i-1}^{(a)}(t)\}\leq0\;,
% \end{equation}
This constrains relays from transmitting into obstacle regions. %Their positions $\vec D_{i}(t)$ and transmission radii $r_{D,i}(t)$ must respect the following inequalities:
% \begin{equation}
%     f_{i,j}=\norm{\vec D_{i}(t)-\vec O_{j}}-r_{D,i}(t)-r_{O,j}\geq0,\,\forall i,j, \forall t\;.\label{eq:constraint}
%  \end{equation}
%where $\vec C_{j}$ and $R_{j}$, $j\in\{1,...,N\}$ are the positions and radii of the obstacles defined in Sec.~\ref{sec:bitangents}, and $i\in\{1,...,n\}$. 
We consider the inter-node distances as a measure of the cost of transmission for each pair and pursue the goal of minimizing this cost. This is a nonlinear multi-objective optimization problem with constraints. We consider a scalarizing function\cite{chugh2020scalarizing} as in Eq.~(\ref{eqn:TransmissionCostForNetwork}).

Given an initial number of relays and an initial guess on their positions the MATLAB function \texttt{fmincon} attempts solving the optimization problem while respecting the constraints. Fig.~\ref{fig:homotopy} shows the results of the optimization:
\begin{itemize}
    \item Fig.~\ref{fig:homotopy}a  shows the shortest paths of each homotopy class found in Sec.~\ref{sec:yen} where 20 relays have been placed evenly along each class. This is not an acceptable solution of the new problem since the coverage regions of the relays overlap the obstacles (violating the constraints).
    
    \item Fig.~\ref{fig:homotopy}(b-d) represent the solutions found by \texttt{fmincon} by moving the relays with overlapping discs away from the obstacles and adjusting the coverage radii to establish the optimal link between each pair of relays. 
\end{itemize}
The existence of a solution  depends on the initial number of mobile relays $n$. If $n$ is too small then the relays will not be able to link the two terminals without overlapping the obstacles. Let $n_0$ be the initial number of available relays, and $L$ the length of one of the paths in Fig.~\ref{fig:homotopy}a. Then an average radius $R_{avg}$ can be defined as
\begin{equation}
    R_{avg}=\frac{L}{n_0+1}\label{eq:avgrad}\,\,.
\end{equation}If the solution passes through obstacles separated by a distance larger than $R_{avg}$ then Eq.~\eqref{eq:avgrad} is a close estimate of the actual radii of the relays (Fig.~\ref{fig:homotopy}(c\&d)). Conversely corridors narrower than $R_{avg}$ result in regions of larger or smaller local densities of relays (Fig.~\ref{fig:homotopy}b).
% If $R_{\textrm{max}}$ is the maximum coverage radius of a node, and $L$ is the length of one of the paths in Fig.~\ref{fig:homotopy}a, a lower bound on the number of relays is
% \begin{equation}
%     N_{\textrm{min}} = \left\lceil\frac{L}{R_{\textrm{max}}} \right\rceil -1 \, .
% \end{equation} 
% However, the paths in Fig.~\ref{fig:homotopy}b-d have a length $L'$ which is generally larger than that of the corresponding homotopic path of Fig.~\ref{fig:homotopy}a. 
A new path of length $L'$ may then be covered if and only if the sum of  relays required to cover the different regions is still smaller or equal to $n_0$.

The minimum cost path in Fig.~\ref{fig:homotopy}c
does not belong to the same homotopy class as the shortest path in Fig.~\ref{fig:yen}. This is due to the choice of Eq.~(\ref{eqn:TransmissionCostForNetwork}) as the scalarization function and the additional constraints. 
%Homotopy can be used to categorize solutions of both optimization problems.
% \subsection{Review these todos and see if they're covered}
% Discussion on two terminals with $n$ relays with obstacles.

% \todo{Define Homotopy class.}

%   -- fmincon() - Global optimization with constraints (provide topology)
%   -- shortest path through forest + Yen's algorithm / topological sorting

%   \todo{Figure showing A* search with circular obstacles, and k-best paths}

%   \todo{Figure showing bubbles going through same set of obstacles, but different homotopy classes }
  
\begin{figure}[tb]
\centering
\begin{overpic}[width=.22\textwidth]{figures/NewFmincon/NewFminconAlt.pdf}\put(15,90){a)}
\end{overpic}~\begin{overpic}[width=.22\textwidth]{figures/NewFmincon/NewFmincon1.pdf}\put(15,90){b)}
\end{overpic}\\
\vspace{1mm}
\begin{overpic}[width=.22\textwidth]{figures/NewFmincon/NewFmincon2.pdf}\put(15,90){c)}
\end{overpic}~\begin{overpic}[width=.22\textwidth]{figures/NewFmincon/NewFmincon3.pdf}\put(15,90){d)}
\end{overpic}
\vspace{-3mm}
%Plots generated using the code at DroneSwarmEasterIsland\17_BitangentsSteiner\HomotopyRevisited\CombineWfmincon.m
\caption{Homotopy classes (a) for a given configuration of terminals (green) and obstacles (red). Homotopy classes are found by applying Yen's algorithm. A uniform coverage is provided as initial condition using $n=20$ nodes (blue). A multi-objective optimization (b-d) removes the overlaps between nodes and obstacles seen in a).} 
\label{fig:homotopy}
\vspace{-6mm}
\end{figure} 
%#################################################################
\subsection[Solving for m terminals, n relays, no obstacles]{Solving for $m$ terminals, $n$ relays, no obstacles\label{sec:mtermnoobs}}
%#################################################################
When using more terminals the primary goal remains to connect them through a network at a minimum cost. As in the 1D case the addition of more relays $n$ affects the nature of the problem: the case $n=0$ and $n>0$ generalize the MST and the Steiner tree problem but with the non-Euclidean cost function of Eq.~(\ref{eqn:TransmissionCostForNetwork}). This also explains why the solutions need not share the properties of the 1D counterparts (e.g. the \SI{120}{\degree} rule as shown in Sec.~\ref{sec:1ter1rel}). 

 % The primary goal is to connect  the terminals, thus this is a generalization of the Steiner tree with a non-Euclidean cost function. 
 With $m$ terminals, the network is a collection of \emph{branches} $\{\mathcal B\}$ interconnecting nodes.  A branch is defined as a path whose ends are either terminals or nodes of degree $>2$.  %The  cost function is  (\ref{eqn:TransmissionCostForNetwork}).
% \subsubsection{1D nodes and terminals\label{sec:Steiner1D}}
% If the terminals describe a \textbf{convex} polygon with $m$ vertices, an exact solution can be found by assuming full Steiner topology with $m-2$ Steiner points and casting the problem as a multi-objective optimization, with cost functions given by
% \begin{align}
% f_{1}&=\norm{\vec 1-\vec S_1}\nonumber\\
% f_{j}&=\norm{\vec j-\vec S_{j-1}},\,\,j=\{2,m-1\}\nonumber\\
% f_{m}&=\norm{\vec m-\vec S_{m-2}}\nonumber\\
% g_i&=\norm{\vec S_{i}-\vec S_{i-1}},\,i=\{1,n-1\}\;.\label{eq:steinereqs}
% \end{align}and scalarizing function chosen to be the weighted sum (with all weights equal to 1):
% \begin{equation}
%     F(\{\vec S_j\})=\sum_{i=1}^mf_i+\sum_{j=1}^{n-1}g_i\;.\label{eq:scalarsteiner}
% \end{equation}Here, the $\vec j$ represent the vectors of the coordinates of the terminals and $\vec S_i$ those of the Steiner points. Minimizing (\ref{eq:scalarsteiner}) yields the Steiner points for a given (convex) configuration of terminals. Fig.~\ref{fig:steiner} shows full Steiner topologies for $m=3$ and $m=5$. 
% \begin{figure}[tb]
% \centering
% \includegraphics[width=.235\textwidth]{figures/Steiner3.pdf}
% \includegraphics[width=.235\textwidth]{figures/Steiner5.pdf}% Plot is generated by 2023Freedom/NetworkingPositionOptimization/2DmeshNetworkNoObstacles/TestMSToptimizingNoObstacles
% \caption{Steiner trees for $m=3$ and $m=5$. Steiner points are all degree 3, and the angles formed by their links with the terminals are exactly \SI{120}{\degree}.} 
% \label{fig:steiner}
% \end{figure} 

% \subsubsection{2D nodes and terminals\label{sec:2dnodesnoobs}}
% As the cost function (\ref{eq:scalarsteiner}) features the Euclidean distance, there is no improvement in the cost of the solutions of Sec.~\ref{sec:Steiner1D} if we place additional nodes along the links between the Steiner nodes and/or the terminals. However, 



% , adding nodes to a branch in general will improve the cost of that branch, as it allows to lower the average radius of the nodes of the chain. 

% Therefore, let us consider $m$ terminals and $n$ nodes, each with its own transmission radius $R_i$, and the problem of finding the optimal placement of the nodes that connects all terminals and minimizes the function
% \begin{equation}
%     F=\sum_{i}R_i^2,\;i=\{\text{nodes,terminals}\}
% \end{equation} 
 % of Sec.~\ref{sec:Steiner1D}. 
%A solution to this problem can be pursued by means of an

The iterative algorithm described in Alg.~\ref{alg:MSTPlusLeaf} attempts to solve this problem.
%
\begin{figure}
\vspace*{-4mm}
\begin{algorithm}[H]
\scriptsize
\caption{\scriptsize\sc MST-Based Network Optimization}\label{alg:MSTPlusLeaf}
\begin{algorithmic}[1] 
%\label{alg:MSTPlusLeaf}
\While{{\sc True}}
\State Compute MST on set of terminals and relays.
\For{relay  \textbf{in} relays}
\If {relay in a leaf branch of MST} 
\State Steer relay to parent node with degree > 2.
\Else
\State Steer relay to average position of neighbors. 
\EndIf 
\EndFor
\EndWhile
\end{algorithmic}
\end{algorithm}
\vspace*{-6mm}
\end{figure}
%
% \begin{enumerate}
%     \item Considers the combined set of the terminals and the nodes, and computes an MST over it;
%     \item Looks for ``leaf'' branches of the MST, i.e. chains of nodes which do not connect more than one terminal, and steers them towards that terminal;
%     \item Steers each non-terminal node of the MST towards the average positions of its nearest neighbors.
% \end{enumerate}

However, this procedure involves local optimization of the cost and is prone to produce local minima. % unless additional steps are taken. 
For example, the local rules of the algorithm produce branches with locally uniform densities, but as they do not allow relays to move from a denser branch to a less dense one densities may not be uniform globally.

To mitigate this issue, assume the system is in a local minimum and that the radii of the nodes involved in each branch are uniform and equal to $R = L/(N+1)$, where $L$ is the length of the branch and $N$ the number of its nodes \emph{excluding the endpoints}. Let $\mathcal B_{\textrm{sml}}$ and $\mathcal B_{\textrm{lrg}}$ be two neighboring branches (i.e. with one endpoint in common) with higher and lower density of relays and thus \textbf{smaller} and \textbf{larger} radii. 

Then we move one relay from the branch with the smaller $R$ ($R_{\textrm{sml}}$) to the branch with the larger $R$ ($R_{\textrm{lrg}}$), halfway between the branches' common endpoint and the first relay.
% \begin{enumerate}
%     \item[1)] Consider each node with degree 3 and each terminal with degree 2; being in a local minimum implies leaf branches have been removed so if a terminal has degree 2, it must be connected with another;
%     % a terminal could have 3 neighbors 
%     \item[2)] Sort the radii to the neighbors and determine $R_{\textrm{min}}$ and $R_{\textrm{max}}$, along with $N_{\textrm{min}}$, $N_{\textrm{max}}$, $L_{\textrm{min}}$, $L_{\textrm{max}}$ the populations and the lengths of the respective branches.
%     \item[3)] Remove the link from the node to the nearest neighbor with $R_{\textrm{min}}$, and replace it with a link to the next-to-nearest neighbor;
%     \item[4)] Place the previously-removed node halfway between the node and the nearest neighbor with $R_{\textrm{max}}$, removing the link between the two and replacing it with two new links:
%     \begin{itemize}
%         \item between the displaced neighbor and the node;
%         \item between the displaced neighbor and the nearest neighbor with $R_{\textrm{max}}$ (which then becomes a next-to-nearest neighbor for the node);
%     \end{itemize} 
% \end{enumerate}
\begin{figure}
\vspace{-4mm}
\begin{algorithm}[H]
\scriptsize
\caption{\scriptsize\sc Advanced Network Optimization}\label{alg:advOpt}
\begin{algorithmic}[1] 
%\label{alg:MSTPlusLeaf}
\For{node  \textbf{in} network}
\State Find degree of node.
\If {node == terminal \textbf{and} degree == 2}
    \If {star improves cost}
        \State Create star.
    \Else
        \State Equilibrate radii.
    \EndIf
\ElsIf {degree == 3}
\State Equilibrate radii. 
\EndIf 
\EndFor
\end{algorithmic}
\end{algorithm}
\vspace{-5mm}
\end{figure}
On the former denser branch the common endpoint is now  distant $R'=2R_{\textrm{sml}}$  from its nearest neighbor while on the former less dense side it is distant $R'=R_{\textrm{lrg}}/2$, both different from their branch average. After the algorithm reaches a new equilibrium  the branches will have lengths $L'$ and one more or one less relay:
\begin{equation}
 R_{\textrm{sml}}'=\frac{L_{\textrm{sml}}'}{(N_{\textrm{Rsml}}+1)-1},\,\,R_{\textrm{lrg}}^{'}=\frac{L_{\textrm{lrg}}'}{(N_{\textrm{Rlrg}}+1)+1}\;.\label{eq:avgradii}
 \end{equation}
     %For brevity we relabel $N+1\rightarrow N$ in \eqref{eq:avgradii}. 
     The cost of each branch is given by $C=(N+1)R^2=L^2/(N+1)$ therefore the cost change $ \Delta C= C'-C $ is:
\begin{equation}
   \small   \Delta C=\frac{L_{\textrm{sml}}^{'2}}{N_{\textrm{Rsml}}}+\frac{L_{\textrm{lrg}}^{'2}}{N_{\textrm{lrg}}+2}-\frac{L_{\textrm{sml}}^2}{N_{\textrm{Rsml}}+1}-\frac{L_{\textrm{lrg}}^2}{N_{\textrm{Rlrg}}+1}\;,
\end{equation}Assuming $L_i\sim L_i'$ (reasonable for large $N_i$) and $L_1=L_2$ then we have
\begin{align}
    \Delta C &\equiv\alpha (1+N_{\textrm{Rlrg}}-N_{\textrm{Rsml}})\leq0\;,
\end{align}where $\alpha$ is a positive quantity and the inequality holds for $N_{\textrm{Rsml}}\geq N_{\textrm{Rlrg}}+1$. This occurs when the difference between $R_{\textrm{sml}}$ and $R_{\textrm{lrg}}$ is such that $\left\lceil L_{\textrm{lrg}}/R_{\textrm{lrg}}\right\rceil<\left\lceil L_{\textrm{sml}}/R_{\textrm{sml}}\right\rceil$. Therefore locally equilibrating radii may result in a cost improvement as long as the density imbalance between two branches is significant and they have comparable length.

Fig.~\ref{fig:MSTnoobs} presents the outcome of the optimization under the combined action of Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt} at various steps. In particular Fig.~\ref{fig:MSTnoobs}d represents the optimal configuration and resembles a full Steiner topology with $m=5$ terminals and $n=3$ Steiner points. 
% \todo{make a figure more with homogeneous radii across branches}
Due to the high likelihood of local minima, employing only Alg.~\ref{alg:MSTPlusLeaf} does not guarantee the result of Fig.~\ref{fig:MSTnoobs}d. Several simulations were performed employing only Alg.~\ref{alg:MSTPlusLeaf} with $m=5$ terminals and $N=100$ different initial placements of $n=40$ relays: although 66\% of the cases had the right topology, none of them was optimal. The remaining 44\% presented one to three terminals of degree 2, which for this instance are not optimal. 

\begin{figure}[tb]
\centering
\begin{overpic}[width=.22\textwidth]{figures/NewMSTNoObs/NewMSTNoObs1.pdf}\put(85,85){a)}
\end{overpic}~\begin{overpic}[width=.22\textwidth]{figures/NewMSTNoObs/NewMSTNoObs2.pdf}\put(85,85){b)}
\end{overpic}\\
\vspace{1mm}
\begin{overpic}[width=.22\textwidth]{figures/NewMSTNoObs/NewMSTNoObs3.pdf}\put(85,85){c)}
\end{overpic}~\begin{overpic}[width=.22\textwidth]{figures/NewMSTNoObs/NewMSTNoObs4.pdf}\put(85,85){d)}
\end{overpic}
\vspace{-3mm}
%Pics generated using code found at \DroneSwarmEasterIsland\17_BitangentsSteiner\LauncherNoObs.m
\caption{%Iterating between calculating the MST and moving mobile relays to the average position of their neighbors approximates a Steiner tree.
From an initial random placement of $n=40$ relays (a), Algs.~\ref{alg:MSTPlusLeaf}-\ref{alg:advOpt} develop a network interconnecting $m=5$ terminals. Alg.~\ref{alg:advOpt} transforms terminals of degree 2 (b, circled) into star structures  (c, circled) whenever appropriate and equilibrates radii across branches. The pseudo-Steiner points (d, circled) have link angles of $\sim$\SI{120}{\degree}.} 
\label{fig:MSTnoobs}
\vspace{-3mm}
\end{figure} 

A second round of simulations, that also utilized Alg.~\ref{alg:advOpt}, was undertaken and resulted and it resulted in 100\% of optimal results (up to a rotation of \SI{72}{\degree},  the terminals are the vertices of a regular pentagon),.
%, thus the problem presents symmetry under the dihedral group $D_5$. 
Figure~\ref{fig:MSTnoobs}d shows one of the possible solutions while Fig.~\ref{fig:CostTrends}a presents the trends and
distributions of costs.

\begin{figure}[t]
\centering
% \includegraphics[width=1.0\columnwidth]{figures/CostsNoObs.pdf}
\begin{overpic}[width=0.5\columnwidth]{figures/NewMSTNoObs/NewNoObsCosts.pdf}\put(90,70){a)}\end{overpic}\begin{overpic}[width=0.5\columnwidth]{figures/NewFigs/ObsCosts.pdf}\put(90,70){b)}\end{overpic}
% Plot is generated by 2023Freedom/blob/main/DroneSwarmEasterIsland/7_MultiNodes/100runs/plots.m
\vspace{-5mm}
\caption{Cost trend of the $100$ simulations of  Fig.~\ref{fig:MSTnoobs} a with no obstacles and Fig.~\ref{fig:MSTobs40D}b with obstacles using  Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt}. In the case with no obstacles all simulations converged to the optimal configuration of Fig.~\ref{fig:MSTnoobs}d, up to a rotation of \SI{72}{\degree} (the terminals are the vertices of a regular pentagon). In the case with obstacles 53\% of the instances obtained the optimal solution of Fig.~\ref{fig:MSTobs40D}a, whereas the rest either converged to a sub-optimal configuration (21\%) similar to those of Fig.~\ref{fig:MSTobs40D}(b-d), or did not converge at all (26\%).
\label{fig:CostTrends}}
\vspace{-5mm}
\end{figure}  

%#################################################################
\subsection[Solving for m terminals, n relays, and phi obstacles]{Solving for $m$ terminals, $n$ relays, and $\phi$  obstacles}
%#################################################################
By combining the concepts introduced in  the previous subsections,
%Sec.~\ref{sec:bitangents}, Sec.~\ref{sec:fmincon}, and Sec.~\ref{sec:mtermnoobs},
in particular the heuristics of Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt} with constraint Eq.~(\ref{eqn:TransmissionCostForNetwork}), it is possible to ensure that the relays never overlap the obstacle regions.
    
$100$ simulations with random initial conditions were performed where the optimal topology was found in only 53\% of the cases, while in 21\% of the cases the simulation yielded sub-optimal configurations and in 26\% of the cases convergence failed. 
%Some representations of the output configurations determined by the algorithm are shown in Fig.~\ref{fig:MSTobs40D}, while Fig.~\ref{fig:CostNoObs}b presents the trend and distribution of the costs for all simulations that succeeded.
Figure~\ref{fig:CostTrends}b presents the trends and distributions of costs for the case with obstacles. Figure~\ref{fig:MSTobs40D}a shows the optimal configuration while Fig.~\ref{fig:MSTobs40D}(b-d) show some of the sub-optimal configurations obtained by the algorithm. 
% \begin{figure}[tb]
% \centering
% \includegraphics[width=1.0\columnwidth]{figures/CostObsNoFails.pdf}
% % Plot is generated by 2023Freedom/NetworkingPositionOptimization/2DmeshNetworkNoObstacles/TestMSToptimizingNoObstacles
% \caption{Cost trend of the network of Fig.~\ref{fig:MSTobs40D} using the optimized MST algorithm in $N = 100$ simulations with different initial conditions. 
% \label{fig:costsObs}}
% \end{figure}  
% Discussion of $n$ relays, $m$ terminals with obstacles
%   -- Algorithm from Matlab, Yen's Algorithm
%   -- Figure showing the progression of the algorithm
%   -- Discussion on the optimizations


This behavior is imputable to a limitation of the greedy heuristics of Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt}, which can only overcome local minima related to \emph{local} features such as density imbalances across adjacent branches. Conversely obstacles introduce local minima of \emph{topological} nature which, due also to the no-overlap constraint of Eq.~(\ref{eqn:TransmissionCostForNetwork}), is only overcome by significant changes in the network structure, incompatible with the greedy heuristics.

Moreover Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt} tend to form uniform branches and thus cannot handle narrow passages like those obtained by \texttt{fmincon} in Fig.~\ref{fig:homotopy}b. 
Fortunately generating a connection through a narrow passage is  expensive and frugal solutions are found by uniform distributions that route around the obstacles.
%This is not necessarily a limitation for what concerns the optimal range assignment, as non-uniform branches may yield significantly higher costs and aside from pathological distributions of obstacles would likely be superseded anyway by more uniform solutions.
\begin{figure}[tb]
\centering
\begin{overpic}[width=.23\textwidth]{figures/NewFigs/NewFig1.pdf} \put(17,90){a)}
\end{overpic}\begin{overpic}[width=.23\textwidth]{figures/NewFigs/NewFig2.pdf} \put(17,90){b)}
\end{overpic}\\
\vspace{1mm}
\begin{overpic}[width=.23\textwidth]{figures/NewFigs/NewFig3.pdf} \put(17,90){c)}
\end{overpic}\begin{overpic}[width=.23\textwidth]{figures/NewFigs/NewFig4.pdf} \put(17,90){d)}
\end{overpic}
%These pics are made with code found at DroneSwarmEasterIsland\17_BitangentsSteiner\100runsObs\plotsObs.m
\vspace{-1em}
\caption{Converged solutions of four topologies for the same problem set with $m=4$ terminals, $\phi = 5$ obstacles, and $n=40$ nodes. The solution that resembles a full Steiner topology has the least cost.
\label{fig:MSTobs40D}}
\vspace{-5mm}
\end{figure}
Nevertheless, these results show that solutions are characterizable by their homotopy classes (i.e. the way they unravel around a given configuration of obstacles). This suggests that the same solutions may be obtained by finding representative networks for each homotopy class and then uniformly placing the relays along them. Due to Eq.~\eqref{eqn:TransmissionCostForNetwork} execution through 
Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt}, a solution in the same homotopy class may be usually realized.

The results of Sec.~\ref{sec:bitangents} can be extended to an arbitrary number of terminals $m>2$. First, the graph built using terminals and tangents/bitangents is extended to include edges among each pair of nodes in LoS. Then this graph is used to set up and solve a Steiner tree problem for graphs (STPG), obtaining a solution with shortest length. This solution will be the shortest representative of its homotopy class. To obtain representatives of other homotopy classes the graph is altered by  removing edges and recomputing the solution. %The solver will route the solution around obstacles in a different way and thus yield a representative of a different homotopy class.

An application of these concepts is shown in Fig.~\ref{fig:solSTPG}a. To solve the STPG we implemented SCIP-Jack~\cite{RehfeldtKoch2023} into custom {\sc Matlab} routines. The solution of the STPG (Fig.~\ref{fig:solSTPG}b) is then used as an educated guess for the initial uniform placement of the relays (Fig.~\ref{fig:solSTPG}c). Although optimal according to the Euclidean norm, this choice requires the relays to pass through corridors much smaller than the average radius of the network (Fig.~\ref{fig:solSTPG}d). This will likely result in higher costs if a solver like \texttt{fmincon} is used or a failure if the rules of Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt} 
 are applied, so it is discarded and the edges passing through the obstacles are removed. A new solution is determined (Fig.~\ref{fig:solSTPG}d) and the same procedure is used to position the relays (Fig.~\ref{fig:solSTPG}e). Finally Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt} 
  are applied and the a feasible configuration is obtained (Fig.~\ref{fig:solSTPG}f).
 
This result %is the generalization to arbitrary $m>2$ terminals of
generalizes the conclusions of Sec.~\ref{sec:fmincon}. 
The shortest tree and the optimal range assignment solutions in the presence of obstacles can belong to different homotopy classes. This approach is a heuristic extension of Yen's algorithm (valid for paths) to trees.
\vspace{-1mm}

\subsection{Estimating convergence likelihood}
Given $n$ relays, the convergence likelihood for an initial configuration under Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt}  can be estimated as follows: let $L$ be the length of the solution of the STPG, then a preliminary placement of $n$ relays along its branches would give an average radius $R_{\textrm{max}}\simeq L/n$ (analogous to Eq.~\eqref{eq:avgrad}). If the solution passes between pairs of obstacles whose inter-obstacle distance 
\begin{equation}
    D_{OO'} \equiv \norm{O-O'}-R_O-R_{O'}\,\,,
\end{equation}
is smaller than $R_{\textrm{max}}$, then the solution is likely to either be suboptimal or not converge under Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt}. A similar argument holds also for terminal-obstacle distances:
\begin{equation}
    D_{TO}\equiv\norm{T-O}-R_O\,\,.
\end{equation}

The solution of Fig.~\ref{fig:solSTPG}b has $L=\SI{50.59}{\kilo\meter}$ and $n=40$ thus $R_{\textrm{avg}}\simeq\SI{1.26}{\kilo\meter}$ while the smallest inter-obstacle distances are $D_{34}=\SI{0.07}{\kilo\meter}$ and $D_{25}=\SI{0.63}{\kilo\meter}$, both smaller than $R_{\textrm{avg}}$. As expected, the simulation did not converge. Removing  graph edges that enable passage between obstacles 3--4 and 2--5 enables the solver to determine sub-optimal networks as shown in Fig.~\ref{fig:solSTPG}d. This network passes through obstacles 1--3 and 1--5 which have $D_{13}=\SI{7.69}{\kilo\meter}$ and $D_{15}=\SI{6.34}{\kilo\meter}$, both larger than $R_{\textrm{max}}$ and, as expected, the simulation converged. 



\begin{figure}[t]
\centering
\begin{overpic}[width=0.49\columnwidth]{figures/STPG/STPG1bad.pdf}
\put(50,87){{\scriptsize\textcolor{black}{a)}}}
\put(48,70){{\scriptsize\textcolor{black}{1}}}
\put(29.5,29){{\scriptsize\textcolor{black}{3}}}
\put(46,23){{\scriptsize\textcolor{black}{4}}}
\put(62,22){{\scriptsize\textcolor{black}{2}}}
\put(74,40){{\scriptsize\textcolor{black}{5}}}
\end{overpic}\begin{overpic}[width=0.49\columnwidth]{figures/STPG/STPG2bad2.pdf}
\put(50,87){{\scriptsize\textcolor{black}{b)}}}
\put(48,70){{\scriptsize\textcolor{black}{1}}}
\put(29.5,29){{\scriptsize\textcolor{black}{3}}}
\put(46,23){{\scriptsize\textcolor{black}{4}}}
\put(62,22){{\scriptsize\textcolor{black}{2}}}
\put(74,40){{\scriptsize\textcolor{black}{5}}}
% \put(50,57){{\scriptsize\textcolor{black}{L=\SI{50.59}{\kilo\meter}}}}
\end{overpic}\\
\begin{overpic}[width=0.49\columnwidth]{figures/STPG/STPG3bad2.pdf}
\put(77,95){{\scriptsize\textcolor{red}{(FAIL)}}}
\put(50,87){{\scriptsize\textcolor{black}{c)}}}
\put(48,70){{\scriptsize\textcolor{black}{1}}}
\put(29.5,29){{\scriptsize\textcolor{black}{3}}}
\put(46,23){{\scriptsize\textcolor{black}{4}}}
\put(62,22){{\scriptsize\textcolor{black}{2}}}
\put(74,40){{\scriptsize\textcolor{black}{5}}}
\end{overpic}
\vspace{1mm}
\begin{overpic}[width=0.49\columnwidth]{figures/STPG/STPG2good2.pdf}
\put(50,87){{\scriptsize\textcolor{black}{d)}}}
\put(48,70){{\scriptsize\textcolor{black}{1}}}
\put(29.5,29){{\scriptsize\textcolor{black}{3}}}
\put(46,23){{\scriptsize\textcolor{black}{4}}}
\put(62,22){{\scriptsize\textcolor{black}{2}}}
\put(74,40){{\scriptsize\textcolor{black}{5}}}
% \put(30,57){{\scriptsize\textcolor{black}{L=\SI{52.33}{\kilo\meter}}}}
\end{overpic}\\
\begin{overpic}[width=0.49\columnwidth]{figures/STPG/STPG3good2.pdf}
\put(77,95){{\scriptsize\textcolor{red}{(FAIL)}}}
\put(50,87){{\scriptsize\textcolor{black}{e)}}}
\put(48,70){{\scriptsize\textcolor{black}{1}}}
\put(29.5,29){{\scriptsize\textcolor{black}{3}}}
\put(46,23){{\scriptsize\textcolor{black}{4}}}
\put(62,22){{\scriptsize\textcolor{black}{2}}}
\put(74,40){{\scriptsize\textcolor{black}{5}}}
\end{overpic}\begin{overpic}[width=0.49\columnwidth]{figures/STPG/STPG4good2.pdf}
\put(50,87){{\scriptsize\textcolor{black}{f)}}}
\put(48,70){{\scriptsize\textcolor{black}{1}}}
\put(29.5,29){{\scriptsize\textcolor{black}{3}}}
\put(46,23){{\scriptsize\textcolor{black}{4}}}
\put(62,22){{\scriptsize\textcolor{black}{2}}}
\put(74,40){{\scriptsize\textcolor{black}{5}}}
\end{overpic}
% Plots are generated by script BitangentsMultiTerminalsAllNodes.m and BitangentsMultiTerminals_wo_narrow_edges.m
\vspace{-0.2cm}
\caption{An STPG can be paired with Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt} to determine a better initial condition for the relays. (a) the parent graph is obtained by connecting all vertices in LoS, (b) the solution of the STPG is obtained, (c) relays are placed uniformly along the solution, but evolution may not converge if narrow passages between obstacles are involved, (d) sub-optimal solutions which avoid narrow passages are found in a different homotopy class, (e) relays are placed uniformly along the solution and (f) the system is evolved with Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt} until equilibrium (f). Configurations (c) and (e) are intermediate states that violate the no-overlap constraint Eq.~\eqref{eqn:TransmissionCostForNetwork}.
\label{fig:solSTPG}}
\vspace{-0.3cm}
\end{figure}

\section{Conclusions and paths forward\label{sec:concl}}
We described a framework to solve the minimum range assignment problem amidst obstacles, assigning to nodes of the network radii equal to the largest incident edge and assuming a cost function quadratic in these radii. The network is optimized with the constraint that network nodes and obstacles, both modeled as disks, may not overlap.
%The study of optimal paths in presence of obstacles 
The heuristics defined in Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt} were first tested without obstacles, where they proved to be independent from initial conditions and yielded the optimal result in 100\% of the trials for a specific configuration. Introducing obstacles spoiled this independence: trials converged to several stable configurations, but only found the optimal configuration in 53\% of the trials. These configurations are topological local minima which cannot be overcome by the heuristic rules of Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt}. A procedure was devised to systematically explore homotopically different networks and use them as guidance for initial relay placement. Evolution under Algs.~\ref{alg:MSTPlusLeaf}--\ref{alg:advOpt} was then biased to produce solutions of the range assignment problem in the same homotopy class of the initial placement. 
The  optimal Euclidean length solution and the optimal range assignment solution are not necessarily in the same homotopy class. This underscores the relevance of homotopy class in the $m>2$ case and suggests the usefulness of a formal extension of Yen's algorithm from paths to trees.

Extending these results to three dimensions with spherical obstacles and to non-convex terminal geometries are avenues for future research. 
Natural applications of these ideas are in distributed networks communicating via line of sight (1D) or coverage (2D) methods: for example, a network might be composed of unmanned aerial vehicles (UAVs), ground/underwater remotely operated vehicles (ROVs), sensors or satellites. 
%\vspace{-4mm}


  %Currently optimizing positions and transmission radii is easier than assigning the network topology. 
 % \todo{is it?}  no proof...
%Determining the optimal topology.  Given a topology, Dominik Krupke has a linear program that quickly solves for the optimal positions, but figuring out who talks to whom (optimal topology or even an approximation) is hard.
%Handling obstacles.  We don’t have any good theory for this, and are iterating between various global searches to find the best solution.
%\clearpage
%\mbox{}
%\clearpage
%\newpage
%\balance
\bibliographystyle{IEEEtranS}
% \bibliographystyle{IEEEtranDOI}
 \bibliography{IEEEabrv,biblio.bib}
% \bibliography{biblio.bib}
% \bibliographystyle{IEEEtran}

\end{document}


==> todo.txt <==
Paper tasks

[Jan 29]  make all subfig 'a' and 'b' the same style:  \textbf{a}


Abstract - (Dan After the rest is done)

Introduction - ()

Related Work - Steiner trees, radio power for transmission links (Dan will get references)

Discussion on optimal solution for three terminals, one drone
  -- Figures showing cases for different triangles and the optimal regions
  -- Equations for the total cost


Discussion on two terminals with n drones with obstacles
  -- fmincon() - Global optimization with constraints (provide topology)
  -- shortest path through forest + Yen's algorithm / topological sorting


Discussion on MST procedure for $n$ drones and $k$ terminals with no obstacles, with load balancing in Matlab
  -- Algorithm from matlab
  -- Figure showing the progression of the algorithm
  -- Discussion on the optimizations


Discussion of $n$ drones, $k$ terminals with obstacles
  -- Algorithm from matlab, Yen's Algorithm
  -- Figure showing the progression of the algorithm
  -- Discussion on the optimizations


Aaron fix Fig. 3 and 4. to label the subplots


$[-d,0]$ \new{$(-d,0)$?} 






















%Circle packing problem explained for sharing

% Write the problem mathematcially to show what we want to optimize. The minimum cost spanning tree we would like to construct with our nodes to avoid an obstacles as well as enemThe prototype is, arguably, the Steiner tree problem in graphs. Let G = (V, E) be an undirected graph with non-negative edge weights c and let S ⊆ V be a subset of vertices, called terminals. A Steiner tree is a tree in G that spans S. There are two versions of the problem: in the optimization problem associated with Steiner trees, the task is to find a minimum-weight Steiner tree; in the decision problem the edge weights are integers and the task is to determine whether a Steiner tree exists whose total weight does not exceed a predefined natural number k. The decision problem is one of Karp's 21 NP-complete problems; hence the optimization problem is NP-hard. Steiner tree problems in graphs are applied to various problems in research and industry,[6] including multicast routing[7] and bioinformatics.[8]

A special case of this problem is when G is a complete graph, each vertex v ∈ V corresponds to a point in a metric space, and the edge weights w(e) for each e ∈ E correspond to distances in the space. Put otherwise, the edge weights satisfy the triangle inequality. This variant is known as the metric Steiner tree problem. Given an instance of the (non-metric) Steiner tree problem, we can transform it in polynomial time into an equivalent instance of the metric Steiner tree problem; the transformation preserves the approximation factor.


